Newton's Method and Symmetry for Semilinear Elliptic PDE on the Cube

We seek discrete approximations to solutions $u:\Omega \to R$ of semilinear elliptic partial differential equations of the form $\Delta u + f_s(u) = 0$, where $f_s$ is a one-parameter family of nonlinear functions and $\Omega$ is a domain in $R^d$. The main achievement of this paper is the approximation of solutions to the PDE on the cube $\Omega=(0,\pi)^3 \subseteq R^3$. There are 323 possible isotropy subgroups of functions on the cube, which fall into 99 conjugacy classes. The bifurcations with symmetry in this problem are quite interesting, including many with 3-dimensional critical eigenspaces. Our automated symmetry analysis is necessary with so many isotropy subgroups and bifurcations among them, and it allows our code to follow one branch in each equivalence class that is created at a bifurcation point. Our most complicated result is the complete analysis of a degenerate bifurcation with a 6-dimensional critical eigenspace. This article extends the authors' work in {\it Automated Bifurcation Analysis for Nonlinear Elliptic Partial Difference Equations on Graphs} (Int. J. of Bifurcation and Chaos, 2009), wherein they combined symmetry analysis with modified implementations of the gradient Newton-Galerkin algorithm (GNGA, Neuberger and Swift) to automatically generate bifurcation diagrams and solution graphics for small, discrete problems with large symmetry groups. The code described in the current paper is efficiently implemented in parallel, allowing us to investigate a relatively fine-mesh discretization of the cube. We use the methodology and corresponding library presented in our paper {\it An MPI Implementation of a Self-Submitting Parallel Job Queue} (Int. J. of Parallel Prog., 2012).

==> figures/load.txt <==
0	0	0	0	Tue Jul  5 19:56:19 2011
0	1	0	1	Tue Jul  5 19:56:19 2011
295	2	1	1	Tue Jul  5 20:01:14 2011
295	2	0	2	Tue Jul  5 20:01:14 2011
358	3	1	2	Tue Jul  5 20:02:17 2011
358	3	0	3	Tue Jul  5 20:02:17 2011
422	4	1	3	Tue Jul  5 20:03:21 2011
422	4	0	4	Tue Jul  5 20:03:21 2011
487	5	1	4	Tue Jul  5 20:04:26 2011
487	5	0	5	Tue Jul  5 20:04:26 2011
521	6	1	5	Tue Jul  5 20:05:00 2011
521	6	0	6	Tue Jul  5 20:05:00 2011
558	5	0	5	Tue Jul  5 20:05:37 2011
1057	6	1	5	Tue Jul  5 20:13:56 2011
1057	6	0	6	Tue Jul  5 20:13:56 2011
1084	7	1	6	Tue Jul  5 20:14:23 2011
1084	7	0	7	Tue Jul  5 20:14:23 2011
1160	8	1	7	Tue Jul  5 20:15:39 2011
1160	8	0	8	Tue Jul  5 20:15:39 2011
1230	9	1	8	Tue Jul  5 20:16:49 2011
1230	9	0	9	Tue Jul  5 20:16:49 2011
1254	10	1	9	Tue Jul  5 20:17:13 2011
1254	10	0	10	Tue Jul  5 20:17:13 2011
1416	9	0	9	Tue Jul  5 20:19:55 2011
1612	8	0	8	Tue Jul  5 20:23:11 2011
2323	9	1	8	Tue Jul  5 20:35:02 2011
2323	9	0	9	Tue Jul  5 20:35:02 2011
2398	10	1	9	Tue Jul  5 20:36:17 2011
2398	10	0	10	Tue Jul  5 20:36:17 2011
3618	11	1	10	Tue Jul  5 20:56:37 2011
3618	11	0	11	Tue Jul  5 20:56:37 2011
3700	12	1	11	Tue Jul  5 20:57:59 2011
3700	12	0	12	Tue Jul  5 20:57:59 2011
4043	11	0	11	Tue Jul  5 21:03:42 2011
4127	10	0	10	Tue Jul  5 21:05:06 2011
4198	11	1	10	Tue Jul  5 21:06:17 2011
4198	11	0	11	Tue Jul  5 21:06:17 2011
4301	12	1	11	Tue Jul  5 21:08:00 2011
4301	12	0	12	Tue Jul  5 21:08:00 2011
4346	13	1	12	Tue Jul  5 21:08:45 2011
4346	13	0	13	Tue Jul  5 21:08:45 2011
4664	14	1	13	Tue Jul  5 21:14:03 2011
4664	14	0	14	Tue Jul  5 21:14:03 2011
5014	15	1	14	Tue Jul  5 21:19:53 2011
5014	15	0	15	Tue Jul  5 21:19:53 2011
5145	16	1	15	Tue Jul  5 21:22:04 2011
5145	16	0	16	Tue Jul  5 21:22:04 2011
5183	15	0	15	Tue Jul  5 21:22:42 2011
5270	16	1	15	Tue Jul  5 21:24:09 2011
5270	16	0	16	Tue Jul  5 21:24:09 2011
5501	17	1	16	Tue Jul  5 21:28:00 2011
5501	17	0	17	Tue Jul  5 21:28:00 2011
5575	16	0	16	Tue Jul  5 21:29:14 2011
5747	17	1	16	Tue Jul  5 21:32:06 2011
5747	17	0	17	Tue Jul  5 21:32:06 2011
5823	18	1	17	Tue Jul  5 21:33:22 2011
5823	18	0	18	Tue Jul  5 21:33:22 2011
5913	19	1	18	Tue Jul  5 21:34:52 2011
5913	19	0	19	Tue Jul  5 21:34:52 2011
6167	20	1	19	Tue Jul  5 21:39:06 2011
6167	20	0	20	Tue Jul  5 21:39:06 2011
6282	21	1	20	Tue Jul  5 21:41:01 2011
6282	21	0	21	Tue Jul  5 21:41:01 2011
6397	22	1	21	Tue Jul  5 21:42:56 2011
6397	22	0	22	Tue Jul  5 21:42:56 2011
6420	23	1	22	Tue Jul  5 21:43:19 2011
6420	23	0	23	Tue Jul  5 21:43:19 2011
6559	24	1	23	Tue Jul  5 21:45:38 2011
6559	24	0	24	Tue Jul  5 21:45:38 2011
6595	25	1	24	Tue Jul  5 21:46:14 2011
6595	25	0	25	Tue Jul  5 21:46:14 2011
6641	24	0	24	Tue Jul  5 21:47:00 2011
6644	25	1	24	Tue Jul  5 21:47:03 2011
6644	25	0	25	Tue Jul  5 21:47:03 2011
6726	24	0	24	Tue Jul  5 21:48:25 2011
6929	25	1	24	Tue Jul  5 21:51:48 2011
6929	25	0	25	Tue Jul  5 21:51:48 2011
6969	26	1	25	Tue Jul  5 21:52:28 2011
6969	26	0	26	Tue Jul  5 21:52:28 2011
6980	25	0	25	Tue Jul  5 21:52:39 2011
7125	26	1	25	Tue Jul  5 21:55:04 2011
7125	26	0	26	Tue Jul  5 21:55:04 2011
7139	27	1	26	Tue Jul  5 21:55:18 2011
7139	27	0	27	Tue Jul  5 21:55:18 2011
7144	26	0	26	Tue Jul  5 21:55:23 2011
7215	27	1	26	Tue Jul  5 21:56:34 2011
7215	27	0	27	Tue Jul  5 21:56:34 2011
7253	26	0	26	Tue Jul  5 21:57:12 2011
7474	27	1	26	Tue Jul  5 22:00:53 2011
7474	27	0	27	Tue Jul  5 22:00:53 2011
7521	26	0	26	Tue Jul  5 22:01:40 2011
7577	27	1	26	Tue Jul  5 22:02:36 2011
7577	27	0	27	Tue Jul  5 22:02:36 2011
7638	26	0	26	Tue Jul  5 22:03:37 2011
7723	25	0	25	Tue Jul  5 22:05:02 2011
7951	26	1	25	Tue Jul  5 22:08:50 2011
7951	26	0	26	Tue Jul  5 22:08:50 2011
8346	27	1	26	Tue Jul  5 22:15:25 2011
8346	27	0	27	Tue Jul  5 22:15:25 2011
8375	26	0	26	Tue Jul  5 22:15:54 2011
8407	27	1	26	Tue Jul  5 22:16:26 2011
8407	27	0	27	Tue Jul  5 22:16:26 2011
8752	28	1	27	Tue Jul  5 22:22:11 2011
8752	28	0	28	Tue Jul  5 22:22:11 2011
8779	27	0	27	Tue Jul  5 22:22:38 2011
8969	28	1	27	Tue Jul  5 22:25:48 2011
8969	28	0	28	Tue Jul  5 22:25:48 2011
9186	29	1	28	Tue Jul  5 22:29:25 2011
9186	29	0	29	Tue Jul  5 22:29:25 2011
9221	30	1	29	Tue Jul  5 22:30:00 2011
9221	30	0	30	Tue Jul  5 22:30:00 2011
9523	31	1	30	Tue Jul  5 22:35:02 2011
9523	31	0	31	Tue Jul  5 22:35:02 2011
9568	30	0	30	Tue Jul  5 22:35:47 2011
9626	29	0	29	Tue Jul  5 22:36:45 2011
9662	28	0	28	Tue Jul  5 22:37:21 2011
9741	29	1	28	Tue Jul  5 22:38:40 2011
9741	29	0	29	Tue Jul  5 22:38:40 2011
9807	30	1	29	Tue Jul  5 22:39:46 2011
9807	30	0	30	Tue Jul  5 22:39:46 2011
9874	31	1	30	Tue Jul  5 22:40:53 2011
9874	31	0	31	Tue Jul  5 22:40:53 2011
10093	32	1	31	Tue Jul  5 22:44:32 2011
10141	31	1	30	Tue Jul  5 22:45:20 2011
10141	31	0	31	Tue Jul  5 22:45:20 2011
10726	32	1	31	Tue Jul  5 22:55:05 2011
10771	33	2	31	Tue Jul  5 22:55:50 2011
10901	34	3	31	Tue Jul  5 22:58:00 2011
11156	35	4	31	Tue Jul  5 23:02:15 2011
11295	34	4	30	Tue Jul  5 23:04:34 2011
11295	34	3	31	Tue Jul  5 23:04:34 2011
11484	35	4	31	Tue Jul  5 23:07:43 2011
11665	36	5	31	Tue Jul  5 23:10:44 2011
11720	35	5	30	Tue Jul  5 23:11:39 2011
11720	35	4	31	Tue Jul  5 23:11:39 2011
12035	36	5	31	Tue Jul  5 23:16:54 2011
12111	35	5	30	Tue Jul  5 23:18:10 2011
12111	35	4	31	Tue Jul  5 23:18:10 2011
12355	36	5	31	Tue Jul  5 23:22:14 2011
12497	35	5	30	Tue Jul  5 23:24:36 2011
12497	35	4	31	Tue Jul  5 23:24:36 2011
12829	36	5	31	Tue Jul  5 23:30:08 2011
12881	35	5	30	Tue Jul  5 23:31:00 2011
12881	35	4	31	Tue Jul  5 23:31:00 2011
12942	36	5	31	Tue Jul  5 23:32:01 2011
13032	35	5	30	Tue Jul  5 23:33:31 2011
13032	35	4	31	Tue Jul  5 23:33:31 2011
13193	36	5	31	Tue Jul  5 23:36:12 2011
13360	37	6	31	Tue Jul  5 23:38:59 2011
13721	36	6	30	Tue Jul  5 23:45:00 2011
13721	36	5	31	Tue Jul  5 23:45:00 2011
13723	35	5	30	Tue Jul  5 23:45:02 2011
13723	35	4	31	Tue Jul  5 23:45:02 2011
13889	36	5	31	Tue Jul  5 23:47:48 2011
14254	35	5	30	Tue Jul  5 23:53:53 2011
14254	35	4	31	Tue Jul  5 23:53:53 2011
14406	36	5	31	Tue Jul  5 23:56:25 2011
14521	35	5	30	Tue Jul  5 23:58:20 2011
14521	35	4	31	Tue Jul  5 23:58:20 2011
15088	36	5	31	Wed Jul  6 00:07:47 2011
15503	37	6	31	Wed Jul  6 00:14:42 2011
15580	36	6	30	Wed Jul  6 00:15:59 2011
15580	36	5	31	Wed Jul  6 00:15:59 2011
15847	35	5	30	Wed Jul  6 00:20:26 2011
15847	35	4	31	Wed Jul  6 00:20:26 2011
16310	34	4	30	Wed Jul  6 00:28:09 2011
16310	34	3	31	Wed Jul  6 00:28:09 2011
16406	33	3	30	Wed Jul  6 00:29:45 2011
16406	33	2	31	Wed Jul  6 00:29:45 2011
16463	32	2	30	Wed Jul  6 00:30:42 2011
16463	32	1	31	Wed Jul  6 00:30:42 2011
16751	33	2	31	Wed Jul  6 00:35:30 2011
17072	32	2	30	Wed Jul  6 00:40:51 2011
17072	32	1	31	Wed Jul  6 00:40:51 2011
17193	33	2	31	Wed Jul  6 00:42:52 2011
17320	32	2	30	Wed Jul  6 00:44:59 2011
17320	32	1	31	Wed Jul  6 00:44:59 2011
17590	31	1	30	Wed Jul  6 00:49:29 2011
17590	31	0	31	Wed Jul  6 00:49:29 2011
17650	32	1	31	Wed Jul  6 00:50:29 2011
17659	33	2	31	Wed Jul  6 00:50:38 2011
17759	32	2	30	Wed Jul  6 00:52:18 2011
17759	32	1	31	Wed Jul  6 00:52:18 2011
17760	33	2	31	Wed Jul  6 00:52:19 2011
17961	32	2	30	Wed Jul  6 00:55:40 2011
17961	32	1	31	Wed Jul  6 00:55:40 2011
18256	33	2	31	Wed Jul  6 01:00:35 2011
18334	32	2	30	Wed Jul  6 01:01:53 2011
18334	32	1	31	Wed Jul  6 01:01:53 2011
18386	31	1	30	Wed Jul  6 01:02:45 2011
18386	31	0	31	Wed Jul  6 01:02:45 2011
18439	30	0	30	Wed Jul  6 01:03:38 2011
18703	31	1	30	Wed Jul  6 01:08:02 2011
18703	31	0	31	Wed Jul  6 01:08:02 2011
18958	30	0	30	Wed Jul  6 01:12:17 2011
19116	29	0	29	Wed Jul  6 01:14:55 2011
19165	30	1	29	Wed Jul  6 01:15:44 2011
19165	30	0	30	Wed Jul  6 01:15:44 2011
19471	29	0	29	Wed Jul  6 01:20:50 2011
19923	30	1	29	Wed Jul  6 01:28:22 2011
19923	30	0	30	Wed Jul  6 01:28:22 2011
19996	29	0	29	Wed Jul  6 01:29:35 2011
20080	30	1	29	Wed Jul  6 01:30:59 2011
20080	30	0	30	Wed Jul  6 01:30:59 2011
20185	29	0	29	Wed Jul  6 01:32:44 2011
20732	28	0	28	Wed Jul  6 01:41:51 2011
20736	27	0	27	Wed Jul  6 01:41:55 2011
21931	26	0	26	Wed Jul  6 02:01:50 2011
22492	25	0	25	Wed Jul  6 02:11:11 2011
23036	26	1	25	Wed Jul  6 02:20:15 2011
23036	26	0	26	Wed Jul  6 02:20:15 2011
24329	25	0	25	Wed Jul  6 02:41:48 2011
25517	24	0	24	Wed Jul  6 03:01:36 2011
25756	23	0	23	Wed Jul  6 03:05:35 2011
26110	22	0	22	Wed Jul  6 03:11:29 2011
27365	21	0	21	Wed Jul  6 03:32:24 2011
27941	20	0	20	Wed Jul  6 03:42:00 2011
28670	19	0	19	Wed Jul  6 03:54:09 2011
29158	18	0	18	Wed Jul  6 04:02:17 2011
30766	17	0	17	Wed Jul  6 04:29:05 2011
31177	16	0	16	Wed Jul  6 04:35:56 2011
32186	15	0	15	Wed Jul  6 04:52:45 2011
36458	14	0	14	Wed Jul  6 06:03:57 2011
37578	13	0	13	Wed Jul  6 06:22:37 2011
38115	12	0	12	Wed Jul  6 06:31:34 2011
40746	11	0	11	Wed Jul  6 07:15:25 2011
42697	10	0	10	Wed Jul  6 07:47:56 2011
45076	9	0	9	Wed Jul  6 08:27:35 2011
56083	8	0	8	Wed Jul  6 11:31:02 2011
60774	7	0	7	Wed Jul  6 12:49:13 2011
66986	6	0	6	Wed Jul  6 14:32:45 2011
75435	5	0	5	Wed Jul  6 16:53:34 2011
79347	4	0	4	Wed Jul  6 17:58:46 2011
79369	3	0	3	Wed Jul  6 17:59:08 2011
84179	2	0	2	Wed Jul  6 19:19:18 2011
85041	1	0	1	Wed Jul  6 19:33:40 2011
121627	0	0	0	Thu Jul  7 05:43:26 2011
runjobs finished

